PiD: Fast and High-Resolution Latent Decoding with Pixel Diffusion

Most practical high-resolution text-to-image systems, including latent diffusion and autoregressive models, perform generation in a compact latent space, and a decoder maps the generated latents back to pixels. Yet the latent-to-pixel decoder is reconstruction-oriented, optimized to invert the encoder rather than synthesize more details, and becomes increasingly costly at megapixel scale. This drawback calls for a more expressive and efficient decoding paradigm. Motivated by recent progress in scalable pixel-space diffusion, we introduce PiD, a Pixel diffusion Decoder that reformulates latent decoding as conditional pixel diffusion, unifying decoding and upsampling into one generative module. By denoising directly in high-resolution pixel space, PiD synthesizes $4\times$ and even $8\times$ upscaled images with low latency. For latent conditioning, a lightweight sigma-aware adapter injects noise-corrupted latents into the pixel diffusion backbone, enabling PiD to decode partially denoised latents and terminate the latent diffusion process early. To further improve efficiency, we distill the model using DMD2, reducing inference to just 4 steps. PiD applies to both conventional VAE latents and semantic latents (e.g., SigLIP, DINOv2) used in recent RAE-based models. PiD decodes latents of $512 \times 512$ images into $2048 \times 2048$ pixels in under 1 second with 13 GB peak memory on a consumer RTX 5090, and as fast as 210 ms on a GB200 GPU, about $6\times$ faster than cascaded diffusion-based super-resolution pipelines with better visual fidelity.

==> images/sr-baseline-compare/020-mag/crop_metadata.tsv <==
input	roi_arg	resized	shared_crop_xywh_on_2k	output
invsr.png	956,635	2048x2048	956,635,512,320	invsr-magnifier-2k.jpg
lua.png	956,635	2048x2048	956,635,512,320	lua-magnifier-2k.jpg
ours.png	956,635	2048x2048	956,635,512,320	ours-magnifier-2k.jpg
realesrgan.png	956,635	2048x2048	956,635,512,320	realesrgan-magnifier-2k.jpg
seedvr.png	956,635	2048x2048	956,635,512,320	seedvr-magnifier-2k.jpg
tsdsr.png	956,635	2048x2048	956,635,512,320	tsdsr-magnifier-2k.jpg
vae.png	956,635	2048x2048	956,635,512,320	vae-magnifier-2k.jpg


==> images/sr-baseline-compare/020-mag/run_info.txt <==
roi_arg	956,635
shared_roi_xywh_on_2k	956,635,512,320


==> images/sr-baseline-compare/030-mag/crop_metadata.tsv <==
input	roi_arg	resized	shared_crop_xywh_on_2k	output
invsr.png	1079,1650	2048x2048	1079,1650,512,320	invsr-magnifier-2k.jpg
lua.png	1079,1650	2048x2048	1079,1650,512,320	lua-magnifier-2k.jpg
ours.png	1079,1650	2048x2048	1079,1650,512,320	ours-magnifier-2k.jpg
realesrgan.png	1079,1650	2048x2048	1079,1650,512,320	realesrgan-magnifier-2k.jpg
seedvr.png	1079,1650	2048x2048	1079,1650,512,320	seedvr-magnifier-2k.jpg
tsdvr.png	1079,1650	2048x2048	1079,1650,512,320	tsdvr-magnifier-2k.jpg
vae.png	1079,1650	2048x2048	1079,1650,512,320	vae-magnifier-2k.jpg


==> images/sr-baseline-compare/030-mag/run_info.txt <==
roi_arg	1079,1650
shared_roi_xywh_on_2k	1079,1650,512,320


==> images/sr-baseline-compare/576-mag/crop_metadata.tsv <==
input	roi_arg	resized	shared_crop_xywh_on_2k	output
invsr.jpg	700,900	2048x2048	700,900,512,320	invsr-magnifier-2k.jpg
ours.jpg	700,900	2048x2048	700,900,512,320	ours-magnifier-2k.jpg
realesrgan.jpg	700,900	2048x2048	700,900,512,320	realesrgan-magnifier-2k.jpg
seedvr.jpg	700,900	2048x2048	700,900,512,320	seedvr-magnifier-2k.jpg
tsdsr.jpg	700,900	2048x2048	700,900,512,320	tsdsr-magnifier-2k.jpg
vae.jpg	700,900	2048x2048	700,900,512,320	vae-magnifier-2k.jpg


==> images/sr-baseline-compare/576-mag/run_info.txt <==
roi_arg	700,900
shared_roi_xywh_on_2k	700,900,512,320


==> images/sr-baseline-compare/702-mag/crop_metadata.tsv <==
input	roi_arg	resized	shared_crop_xywh_on_2k	output
invsr.jpg	860,1430	2048x2048	860,1430,512,320	invsr-magnifier-2k.jpg
ours.jpg	860,1430	2048x2048	860,1430,512,320	ours-magnifier-2k.jpg
realesrgan.jpg	860,1430	2048x2048	860,1430,512,320	realesrgan-magnifier-2k.jpg
seedvr.jpg	860,1430	2048x2048	860,1430,512,320	seedvr-magnifier-2k.jpg
tsdsr.jpg	860,1430	2048x2048	860,1430,512,320	tsdsr-magnifier-2k.jpg
vae.jpg	860,1430	2048x2048	860,1430,512,320	vae-magnifier-2k.jpg


==> images/sr-baseline-compare/702-mag/run_info.txt <==
roi_arg	860,1430
shared_roi_xywh_on_2k	860,1430,512,320

